Exploiting Modern Hardware for High-Dimensional Nearest Neighbor Search

Many multimedia information retrieval or machine learning problems require efficient high-dimensional nearest neighbor search techniques. For instance, multimedia objects (images, music or videos) can be represented by high-dimensional feature vectors. Finding two similar multimedia objects then comes down to finding two objects that have similar feature vectors. In the current context of mass use of social networks, large scale multimedia databases or large scale machine learning applications are more and more common, calling for efficient nearest neighbor search approaches. This thesis builds on product quantization, an efficient nearest neighbor search technique that compresses high-dimensional vectors into short codes. This makes it possible to store very large databases entirely in RAM, enabling low response times. We propose several contributions that exploit the capabilities of modern CPUs, especially SIMD and the cache hierarchy, to further decrease response times offered by product quantization.

==> derivedquant/fig/quantizer_centroids.dat <==
x y label group
0.416373155521 0.374174095159 0 0
0.12504353403 0.129336697304 4 0
0.37715243673 0.123908249224 8 0
0.14858004994 0.387835470958 12 0
0.891239890426 0.376237033724 1 1
0.873876892457 0.122293484438 5 1
0.632724096534 0.131804202515 9 1
0.660094013007 0.40124651626 13 1
0.581786699606 0.641071092482 2 2
0.892789957531 0.875833713793 6 2
0.85904589851 0.630348856467 10 2
0.663829402096 0.872758593861 14 2
0.324668993098 0.642236278034 3 3
0.418804893039 0.883495686843 7 3
0.146073505348 0.886861277365 11 3
0.0992673157719 0.636259998098 15 3


==> derivedquant/fig/quantizer_cheap_centroids.dat <==
x y label
0.266787290573 0.253813624382 0
0.764483690262 0.257895320654 1
0.749363005161 0.755003094673 2
0.247203677893 0.762213349342 3


==> derivedquant/fig/quantizer_cheap_voronoi.dat <==
0.517883169601 -0.0182134058783
0.513641007315 0.499049211421

0.513641007315 0.499049211421
0.494816713815 0.517174386482

0.494816713815 0.517174386482
-0.0220799553802 0.497263470586

1.03068188846 0.514776208174
0.513641007315 0.499049211421

0.513641007315 0.499049211421
0.517883169601 -0.0182134058783

0.494816713815 0.517174386482
0.513641007315 0.499049211421

0.513641007315 0.499049211421
1.03068188846 0.514776208174

0.502243313321 1.03440108419
0.494816713815 0.517174386482

-0.0220799553802 0.497263470586
0.494816713815 0.517174386482

0.494816713815 0.517174386482
0.502243313321 1.03440108419


==> derivedquant/fig/quantizer_voronoi.dat <==
0.76147167775 0.257544376112
1.55314596651 0.203414869353

1.55314596651 0.203414869353
2.61472981055 0.620690414945

2.61472981055 0.620690414945
1.82121098813 0.623152415742

1.82121098813 0.623152415742
0.786850848022 0.492107029388

0.786850848022 0.492107029388
0.76147167775 0.257544376112

0.526823749102 0.490427931111
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.501702321027 0.232595445925

0.501702321027 0.232595445925
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.287517092174 0.479809496545

0.287517092174 0.479809496545
0.452750575718 0.536335926532

0.452750575718 0.536335926532
0.526823749102 0.490427931111

0.452750575718 0.536335926532
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.209153448725 0.745407721468

0.209153448725 0.745407721468
0.214862120033 0.53009918472

0.214862120033 0.53009918472
0.287517092174 0.479809496545

0.287517092174 0.479809496545
0.452750575718 0.536335926532

0.236627971251 -0.54539636718
0.253710264611 0.247942386593

0.253710264611 0.247942386593
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
-1.53987836746 0.298795139454

-1.53987836746 0.298795139454
0.236627971251 -0.54539636718

0.611469769825 -4.19730713915
0.614049360247 -3.40378869028

0.614049360247 -3.40378869028
0.501702321027 0.232595445925

0.501702321027 0.232595445925
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.253710264611 0.247942386593

0.253710264611 0.247942386593
0.236627971251 -0.54539636718

0.236627971251 -0.54539636718
0.611469769825 -4.19730713915

0.287517092174 0.479809496545
0.214862120033 0.53009918472

0.214862120033 0.53009918472
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
0.253710264611 0.247942386593

0.253710264611 0.247942386593
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.287517092174 0.479809496545

0.291156538456 1.5915900371
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.735498978471 5.81016309541

0.735498978471 5.81016309541
0.291156538456 1.5915900371

0.526823749102 0.490427931111
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.72372163255 0.721180403846

0.72372163255 0.721180403846
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.452750575718 0.536335926532

0.452750575718 0.536335926532
0.526823749102 0.490427931111

-0.570880052623 0.891098900885
0.209153448725 0.745407721468

0.209153448725 0.745407721468
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.291156538456 1.5915900371

0.291156538456 1.5915900371
-0.570880052623 0.891098900885

0.614049360247 -3.40378869028
0.611469769825 -4.19730713915

0.611469769825 -4.19730713915
1.55314596651 0.203414869353

1.55314596651 0.203414869353
0.76147167775 0.257544376112

0.76147167775 0.257544376112
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.614049360247 -3.40378869028

0.779760031544 0.766309036194
1.82121098813 0.623152415742

1.82121098813 0.623152415742
2.61472981055 0.620690414945

2.61472981055 0.620690414945
0.735498978471 5.81016309541

0.735498978471 5.81016309541
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.779760031544 0.766309036194

0.72372163255 0.721180403846
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.786850848022 0.492107029388

0.786850848022 0.492107029388
1.82121098813 0.623152415742

1.82121098813 0.623152415742
0.779760031544 0.766309036194

0.779760031544 0.766309036194
0.72372163255 0.721180403846

-1.53987836746 0.298795139454
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
0.214862120033 0.53009918472

0.214862120033 0.53009918472
0.209153448725 0.745407721468

0.209153448725 0.745407721468
-0.570880052623 0.891098900885

-0.570880052623 0.891098900885
-1.53987836746 0.298795139454

0.72372163255 0.721180403846
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.779760031544 0.766309036194

0.779760031544 0.766309036194
0.72372163255 0.721180403846

0.501702321027 0.232595445925
0.614049360247 -3.40378869028

0.614049360247 -3.40378869028
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.501702321027 0.232595445925

0.526823749102 0.490427931111
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.786850848022 0.492107029388

0.786850848022 0.492107029388
0.76147167775 0.257544376112

0.76147167775 0.257544376112
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.526823749102 0.490427931111



==> derivedquant/plots/sift100m_r2_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.777	143.826	1.889	0.782	143.93	1.89
50000	0.819	147.587	3.352	0.827	147.756	3.398
100000	0.845	154.708	5.565	0.844	154.928	5.675
200000	0.849	167.286	9.582	0.848	167.514	9.705
500000	0.852	201.339	20.645	0.848	201.303	20.79
1000000	0.852	251.583	39.12	0.849	251.444	39.273


==> derivedquant/plots/sift100m_r2first_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.83	142.723	0.461	0.839	142.526	0.46
50000	0.905	145.452	1.024	0.929	145.36	1.026
100000	0.963	151.251	1.904	0.967	151.153	1.905
200000	0.978	161.603	3.564	0.985	161.592	3.567
500000	0.995	189.14	8.225	0.994	189.364	8.243
1000000	0.997	227.985	15.082	0.997	228.522	15.132


==> derivedquant/plots/sift100m_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
20	0.443	0.579	0.579	0.491	0.608	0.608
50	0.594	0.744	0.745	0.647	0.754	0.752
100	0.703	0.852	0.852	0.744	0.849	0.849
200	0.806	0.91	0.908	0.844	0.918	0.914
500	0.893	0.965	0.96	0.927	0.962	0.958
1000	0.945	0.981	0.977	0.961	0.986	0.979


==> derivedquant/plots/sift100m_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us
20	256.621	938.861	180.842	256.602	935.702	180.479
50	256.522	935.2	180.63	256.534	935.7	180.963
100	256.589	938.973	180.691	256.589	937.284	180.676
200	256.541	940.636	180.814	256.541	939.44	181.112
500	256.763	939.199	180.673	256.789	939.661	181.04
1000	257.093	936.009	180.915	257.11	936.497	181.197


==> derivedquant/plots/sift1m32_r2_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.6896	1.177	0.119	0.6924	1.188	0.12
4000	0.7451	1.425	0.204	0.7541	1.443	0.206
8000	0.7748	1.791	0.339	0.7849	1.816	0.344
10000	0.7843	1.96	0.401	0.789	1.985	0.408
15000	0.7903	2.353	0.549	0.797	2.383	0.559
20000	0.7931	2.748	0.697	0.7994	2.759	0.703
50000	0.7967	4.49	1.448	0.8019	4.554	1.482


==> derivedquant/plots/sift1m32_r2first_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.703	1.105	0.039	0.7041	1.117	0.039
4000	0.8132	1.308	0.067	0.8185	1.313	0.067
8000	0.896	1.592	0.12	0.9035	1.599	0.12
10000	0.9183	1.722	0.145	0.9239	1.73	0.144
15000	0.9489	2.028	0.204	0.9517	2.035	0.204
20000	0.9637	2.318	0.262	0.9672	2.323	0.262
50000	0.9933	3.615	0.558	0.9927	3.624	0.557


==> derivedquant/plots/sift1m32_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.2337	0.4811	0.4814	0.2686	0.4822	0.4818
20	0.3217	0.5795	0.5756	0.3697	0.5762	0.574
50	0.4651	0.7041	0.6971	0.5233	0.7066	0.7012
100	0.591	0.7975	0.7843	0.6468	0.8021	0.789
200	0.7174	0.8738	0.8605	0.7654	0.879	0.8708
500	0.855	0.943	0.9258	0.8867	0.9442	0.9313
1000	0.9265	0.9746	0.9568	0.9448	0.9752	0.9594


==> derivedquant/plots/sift1m32_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us
10	1.267	2.916	2.027	1.266	2.921	2.063
20	1.269	2.92	2.021	1.274	2.908	2.053
50	1.282	2.937	2.029	1.283	2.936	2.047
100	1.326	2.962	2.041	1.318	2.961	2.065
200	1.362	3.021	2.486	1.365	3.028	2.527
500	1.524	3.212	2.769	1.523	3.215	2.746
1000	1.79	3.526	3.038	1.781	3.528	3.062


==> derivedquant/plots/sift1m_r2_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.9232	1.951	0.233	0.9235	1.97	0.235
4000	0.9445	2.272	0.398	0.9474	2.28	0.397
8000	0.956	2.788	0.683	0.9583	2.804	0.682
10000	0.9581	3.02	0.811	0.9604	3.049	0.819
15000	0.9595	3.589	1.125	0.961	3.599	1.118
20000	0.96	4.131	1.428	0.9612	4.113	1.398
50000	0.9603	6.573	2.842	0.9613	6.594	2.846


==> derivedquant/plots/sift1m_r2first_graphs.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.9242	1.788	0.038	0.9254	1.782	0.038
4000	0.9644	1.96	0.069	0.9674	1.963	0.068
8000	0.9838	2.252	0.121	0.9882	2.239	0.121
10000	0.9886	2.374	0.146	0.992	2.393	0.146
15000	0.9943	2.677	0.206	0.9966	2.691	0.206
20000	0.9972	2.967	0.263	0.9981	2.993	0.263
50000	0.9996	4.316	0.558	1.0	4.323	0.557


==> derivedquant/plots/sift1m_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.6051	0.7024	0.7024	0.6341	0.7123	0.7113
20	0.7253	0.8104	0.8101	0.7528	0.8126	0.8119
50	0.8569	0.9147	0.9127	0.8796	0.9162	0.9154
100	0.9221	0.9605	0.9574	0.9403	0.9613	0.9595
200	0.9659	0.9835	0.9803	0.9744	0.9853	0.9844
500	0.9899	0.9969	0.9916	0.994	0.998	0.9953
1000	0.9972	0.9994	0.9934	0.9982	0.9995	0.9961


==> derivedquant/plots/sift1m_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us
10	2.561	6.997	2.921	2.557	7.189	2.945
20	2.559	6.994	2.878	2.599	7.104	2.976
50	2.584	7.452	2.927	2.576	7.267	2.95
100	2.606	7.483	2.915	2.601	7.379	3.008
200	2.651	7.27	3.326	2.671	7.355	3.336
500	2.81	7.549	3.382	2.838	7.613	3.469
1000	3.073	7.755	3.494	3.083	7.773	3.487


==> sota/fig/child0_centroids.dat <==
x y label
0.634754517642 0.394657644647 0
0.858850951225 0.539266253922 1
0.895365700815 0.273831216064 2
0.807384410976 0.100042147262 3


==> sota/fig/child0_voronoi.dat <==
0.589610538275 0.170321563839
0.726154985137 0.250329755894

0.726154985137 0.250329755894
0.79323284011 0.395010347335

0.79323284011 0.395010347335
0.683938408612 0.564381261226



0.79323284011 0.395010347335
1.58113607104 0.503398785465



0.683938408612 0.564381261226
0.79323284011 0.395010347335

0.726154985137 0.250329755894
1.43573026497 -0.108895072158

1.58113607104 0.503398785465
0.79323284011 0.395010347335

0.79323284011 0.395010347335
0.726154985137 0.250329755894

1.43573026497 -0.108895072158
0.726154985137 0.250329755894

0.726154985137 0.250329755894
0.589610538275 0.170321563839





==> sota/fig/child1_centroids.dat <==
x y label
0.884732300687 0.825967983601 0
0.400243095528 0.886125792844 1
0.672005040368 0.888811426458 2
0.589091164033 0.666066057456 3


==> sota/fig/child1_voronoi.dat <==
0.742444961019 0.735786687164
0.812910894109 0.605502899743



0.880863125145 1.20433703219
0.742444961019 0.735786687164

0.414597713033 0.707382970132
0.536866804999 0.812310306407

0.536866804999 0.812310306407
0.532038860944 1.30085478232



0.536866804999 0.812310306407
0.742444961019 0.735786687164

0.742444961019 0.735786687164
0.880863125145 1.20433703219

0.532038860944 1.30085478232
0.536866804999 0.812310306407



0.812910894109 0.605502899743
0.742444961019 0.735786687164

0.742444961019 0.735786687164
0.536866804999 0.812310306407

0.536866804999 0.812310306407
0.414597713033 0.707382970132



==> sota/fig/child2_centroids.dat <==
x y label
0.350221502667 0.56390350494 0
0.118628282724 0.400287721854 1
0.143699614704 0.862754806064 2
0.13684815333 0.63927311376 3


==> sota/fig/child2_voronoi.dat <==
0.212359118299 0.51332905339
0.287474812753 0.407005047119



0.373727027392 0.800931419066
0.294644554298 0.746281291774

0.294644554298 0.746281291774
0.212359118299 0.51332905339

0.287474812753 0.407005047119
0.212359118299 0.51332905339

0.212359118299 0.51332905339
-4.95376168769 0.90718598276



0.294644554298 0.746281291774
0.373727027392 0.800931419066



-4.95376168769 0.90718598276
0.294644554298 0.746281291774

0.294644554298 0.746281291774
0.212359118299 0.51332905339

0.212359118299 0.51332905339
-4.95376168769 0.90718598276

-4.95376168769 0.90718598276
0.294644554298 0.746281291774



==> sota/fig/child3_centroids.dat <==
x y label
0.319099628046 0.0991126692716 0
0.388041225504 0.312851376231 1
0.53138470818 0.100494023574 2
0.114799741398 0.172843866147 3


==> sota/fig/child3_voronoi.dat <==
0.427513313827 -0.249223944529
0.424700548092 0.183038943041

0.424700548092 0.183038943041
0.25382495404 0.238155007829

0.25382495404 0.238155007829
0.107083201145 -0.168447960162

0.25382495404 0.238155007829
0.424700548092 0.183038943041

0.424700548092 0.183038943041
0.555122440148 0.271075114101


0.184742809818 0.372977115594
0.25382495404 0.238155007829



0.555122440148 0.271075114101
0.424700548092 0.183038943041

0.424700548092 0.183038943041
0.427513313827 -0.249223944529



0.25382495404 0.238155007829
0.184742809818 0.372977115594





==> sota/fig/child4_centroids.dat <==
x y label
0.0847549569195 0.439286162889 0
0.237991308857 0.402292011825 1
0.128004923763 0.0684491552045 2
0.225851812152 0.211460821549 3
0.0563630116847 0.222003254422 4


==> sota/fig/child4_voronoi.dat <==
-0.242196475817 0.371511871002
0.137498906428 0.321897796087

0.137498906428 0.321897796087
0.183987721544 0.514462734855

0.183987721544 0.514462734855
-0.242196475817 0.371511871002

0.137498906428 0.321897796087
0.14705033824 0.312275397438

0.14705033824 0.312275397438
0.323281736648 0.301064648937

0.323281736648 0.301064648937
0.183987721544 0.514462734855

0.183987721544 0.514462734855
0.137498906428 0.321897796087

-0.209023998878 0.00469518173713
0.292669189931 0.06076648873

0.292669189931 0.06076648873
0.137988937551 0.166596885491

0.137988937551 0.166596885491
-0.209023998878 0.00469518173713

0.137988937551 0.166596885491
0.292669189931 0.06076648873

0.292669189931 0.06076648873
0.323281736648 0.301064648937

0.323281736648 0.301064648937
0.14705033824 0.312275397438

0.14705033824 0.312275397438
0.137988937551 0.166596885491

-0.209023998878 0.00469518173713
0.137988937551 0.166596885491

0.137988937551 0.166596885491
0.14705033824 0.312275397438

0.14705033824 0.312275397438
0.137498906428 0.321897796087

0.137498906428 0.321897796087
-0.242196475817 0.371511871002



==> sota/fig/child5_centroids.dat <==
x y label
0.459512623299 0.894106400247 0
0.330827873214 0.736171045336 1
0.196116569963 0.758565453402 2
0.0606738185696 0.758893274489 3
0.285643428323 0.913547394752 4
0.0835992891689 0.922991754877 5


==> sota/fig/child5_voronoi.dat <==
0.365375878677 0.839414990796
0.465929078152 0.757484865956

0.465929078152 0.757484865956
0.461197879229 1.69639245111

0.461197879229 1.69639245111
0.365375878677 0.839414990796

0.0540985765782 -0.936630720744
0.465929078152 0.757484865956

0.465929078152 0.757484865956
0.365375878677 0.839414990796

0.365375878677 0.839414990796
0.274944521766 0.81637871411

0.274944521766 0.81637871411
0.126371583571 -0.0773468120514

0.126371583571 -0.0773468120514
0.128575096162 0.833057736354

0.128575096162 0.833057736354
0.1823585882 0.869861898592

0.1823585882 0.869861898592
0.274944521766 0.81637871411

0.274944521766 0.81637871411
0.126371583571 -0.0773468120514

0.126371583571 -0.0773468120514
0.128575096162 0.833057736354

0.128575096162 0.833057736354
-0.725448846595 0.95236963214

0.1823585882 0.869861898592
0.274944521766 0.81637871411

0.274944521766 0.81637871411
0.365375878677 0.839414990796

0.365375878677 0.839414990796
0.461197879229 1.69639245111

0.222622850915 1.73123929116
0.1823585882 0.869861898592

-0.725448846595 0.95236963214
0.128575096162 0.833057736354

0.128575096162 0.833057736354
0.1823585882 0.869861898592

0.1823585882 0.869861898592
0.222622850915 1.73123929116



==> sota/fig/quantizer_centroids.dat <==
x y label
0.629869352795 0.5078158282 0
0.159228939593 0.820705408386 1
0.511555352282 0.836046570566 2
0.857346362978 0.773300340695 3
0.51157564972 0.160851784808 4
0.149132409946 0.163842595333 5
0.235643791243 0.484798540193 6
0.864654110398 0.236424322949 7


==> sota/fig/quantizer_voronoi.dat <==
0.439603493608 0.379037438635
0.666025365357 0.301841307864

0.666025365357 0.301841307864
0.901335283099 0.505411356777

0.901335283099 0.505411356777
0.666638148089 0.706508596193

0.666638148089 0.706508596193
0.425557479137 0.619608697102

0.425557479137 0.619608697102
0.439603493608 0.379037438635

-1.18152500909 0.512804912985
-0.466087819157 0.50180804628

-0.466087819157 0.50180804628
0.341611140718 0.685550035626

0.341611140718 0.685550035626
0.310485051424 1.40039440357

0.310485051424 1.40039440357
-1.18152500909 0.512804912985

0.341611140718 0.685550035626
0.425557479137 0.619608697102

0.425557479137 0.619608697102
0.666638148089 0.706508596193

0.666638148089 0.706508596193
0.794388469167 1.41053356683

0.794388469167 1.41053356683
0.310485051424 1.40039440357

0.310485051424 1.40039440357
0.341611140718 0.685550035626

0.666638148089 0.706508596193
0.901335283099 0.505411356777

0.901335283099 0.505411356777
1.61679070828 0.515149857594

1.61679070828 0.515149857594
0.794388469167 1.41053356683

0.794388469167 1.41053356683
0.666638148089 0.706508596193

0.325477307594 -0.428641437588
0.815782887211 -0.397832893795

0.815782887211 -0.397832893795
0.666025365357 0.301841307864

0.666025365357 0.301841307864
0.439603493608 0.379037438635

0.439603493608 0.379037438635
0.331381451314 0.286855903361

0.331381451314 0.286855903361
0.325477307594 -0.428641437588

0.325477307594 -0.428641437588
0.331381451314 0.286855903361

0.331381451314 0.286855903361
-0.466087819157 0.50180804628

-0.466087819157 0.50180804628
-1.18152500909 0.512804912985

-1.18152500909 0.512804912985
0.325477307594 -0.428641437588

0.439603493608 0.379037438635
0.425557479137 0.619608697102

0.425557479137 0.619608697102
0.341611140718 0.685550035626

0.341611140718 0.685550035626
-0.466087819157 0.50180804628

-0.466087819157 0.50180804628
0.331381451314 0.286855903361

0.331381451314 0.286855903361
0.439603493608 0.379037438635

0.815782887211 -0.397832893795
1.61679070828 0.515149857594

1.61679070828 0.515149857594
0.901335283099 0.505411356777

0.901335283099 0.505411356777
0.666025365357 0.301841307864

0.666025365357 0.301841307864
0.815782887211 -0.397832893795



==> sota/fig/root_centroids.dat <==
x y label
0.784265342406 0.332284649413 0
0.631403310797 0.81171584101 1
0.190739482631 0.619192790126 2
0.336535917328 0.179026165654 3


==> sota/fig/root_voronoi.dat <==
1.10515844848 0.69868322609
0.502366955224 0.506488946888

0.502366955224 0.506488946888
0.486075903801 0.472787706212

0.486075903801 0.472787706212
0.69097494759 -0.125804481472

0.502366955224 0.506488946888
1.10515844848 0.69868322609

0.249068313355 1.08626133613
0.502366955224 0.506488946888

-0.114524108102 0.273850904678
0.486075903801 0.472787706212

0.486075903801 0.472787706212
0.502366955224 0.506488946888

0.502366955224 0.506488946888
0.249068313355 1.08626133613

0.69097494759 -0.125804481472
0.486075903801 0.472787706212

0.486075903801 0.472787706212
-0.114524108102 0.273850904678


